A new mass-loss rate prescription for red supergiants

Evolutionary models have shown the substantial effect that strong mass-loss rates ($\dot{M}$) can have on the fate of massive stars. Red supergiant (RSG) mass-loss is poorly understood theoretically, and so stellar models rely on purely empirical \mdot-luminosity relations to calculate evolution. Empirical prescriptions usually scale with luminosity and effective temperature, but $\dot{M}$ should also depend on the current mass and hence the surface gravity of the star, yielding more than one possible $\dot{M}$ for the same position on the Hertzsprung-Russell diagram. One can solve this degeneracy by measuring $\dot{M}$ for RSGs that reside in clusters, where age and initial mass ($M_{\rm init}$) are known. In this paper we derive $\dot{M}$ values and luminosities for RSGs in two clusters, NGC 2004 and RSGC1. Using newly derived $M_{\rm init}$ measurements, we combine the results with those of clusters with a range of ages and derive an $M_{\rm init}$-dependent $\dot{M}$-prescription. When comparing this new prescription to the treatment of mass-loss currently implemented in evolutionary models, we find models drastically over-predict the total mass-loss, by up to a factor of 20. Importantly, the most massive RSGs experience the largest downward revision in their mass-loss rates, drastically changing the impact of wind mass-loss on their evolution. Our results suggest that for most initial masses of RSG progenitors, quiescent mass-loss during the RSG phase is not effective at removing a significant fraction of the H-envelope prior to core-collapse, and we discuss the implications of this for stellar evolution and observations of SNe and SN progenitors.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
